Assessing Correctness in LLM-Based Code Generation via Uncertainty Estimation

In this work, we explore uncertainty estimation as a proxy for correctness in LLM-generated code. To this end, we adapt two state-of-the-art techniques from natural language generation -- one based on entropy and another on mutual information -- to the domain of code generation. Given the distinct semantic properties of code, we introduce modifications, including a semantic equivalence check based on symbolic execution. Our findings indicate a strong correlation between the uncertainty computed through these techniques and correctness, highlighting the potential of uncertainty estimation for quality assessment. Additionally, we propose a simplified version of the entropy-based method that assumes a uniform distribution over the LLM's responses, demonstrating comparable effectiveness. Using these techniques, we develop an abstention policy that prevents the model from making predictions when uncertainty is high, reducing incorrect outputs to near zero. Our evaluation on the LiveCodeBench shows that our approach significantly outperforms a baseline relying solely on LLM-reported log-probabilities.

==> CAV25-reviews.txt <==
CAV 2025 Paper #207 Reviews and Comments
===========================================================================
Paper #207 Assessing Correctness in LLM-Based Code Generation via
Uncertainty Estimation


Review #207A
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper explores using uncertainty estimation to estimate correctness of the code generated by Large Language Models. The paper draws inspiration from two approaches, one based on entropy and one based on mutual information, and extends these approaches with a semantic clustering method that is tailored for comparing programs. Both techniques are evaluated on the LiveCodeBench and demonstrate their effectiveness in predicting the output quality of the LLMs.

Comments for authors
--------------------
Strengths:
- The paper attempts to bridge uncertainty estimation techniques from NLP to code generation, and shows its effectiveness in assessing the quality of LLM-generated code. 
- The author successfully identified that the key in adapting these existing techniques lie in the question of how to cluster the code to reflect its semantic similarity, and identified use of symbolic execution to achieve this. 
- The evaluation in the paper shows that correlation between uncertainty estimation techniques and code correctness, hinting that such metric can be useful to ensure the model is generating high-quality code. 

Weakness:
- This paper's primary weakness is its heavy reliance on existing techniques without substantial novel contributions:

(a) Direct adoption of prior works:
- The core uncertainty estimation algorithms are taken directly from existing literature. One concerning part of this paper is Sections 5 and 6, which merely explain the uncertainty estimation calculations without proposing any specific technique for code generation. 
- The only adaptation, using symbolic execution for find equivalent programs, is well established in program analysis community ([1]). 

(b) The challenges mentioned in the paper (for instance, numerical underflow, and the issues with the log-probability generated by LLM) are well-known in the machine learning community. The techniques proposed in this paper to resolve the challenges are also standard techniques. 
- The uniform distribution assumption for uncertainty estimation in the context of generative models is a common practice ([2])
- Length normalization for handling numerical underflow is a standard machine learning technique ([3], [4])
- Uncertainty-based abstention policies have been extensively studied before ([5]). 
- The paper's results largely confirm what was already known in the field:
	- Multiple prior studies had already demonstrated the correlation between uncertainty estimation and output quality ([6], [7]). This paper presents a similar finding in the code generation domain ([8]) rather than providing new insights.
	- This paper also misses the opportunity of providing more interesting insights through evaluation: for instance, 
		- It could be an interesting evaluation questions to see how the number of semantic clusters affect the correctness (and it is also a relevant question given semantic clusters are used to calculate the uncertainty). However, the authors decided not to further pursue in answering this question.
		- Task complexity: while the paper claims to show the results for different task complexity, I do not find the complexity to be that different (especially in terms of the avg lines of code generated according to Table 2). It might be the case that this is the complexity of LiveCodeBench, but there does exist a variety of different code generation benchmarks with different size of code corpus. Evaluating on more than one benchmark set would make the evaluation more solid.
		- It is not clear to me the motivation of only running the Easy problems on `codegen-6B-mono` (except the limited computational resources, which is not clear what this means given that a 80GB GPU should be sufficient to fit the model). In fact, it might be interested to see whether the same conclusion would hold on a weaker model (with more complex tasks).

Questions:
- This paper presents two independent approach that both relies on the semantic clustering. Are these the only techniques that does uncertainty estimation? If not, what motivates to choose these two techniques other than providing a broader evaluation of different techniques that can do uncertainty estimation?
- The example shown in Figure 2 does not seem to be very semantically the same but syntactically different (the only difference seems to how to index an element in the list). Is there any example that would not be possible for a syntactical comparison of code? 
- In terms of the evaluation on LiveCodeBench:
	- The average test case passing rates for `gpt-3.5-turbo-iunstruct` is higher than the numbers reported in original LiveCodeBench paper. Do you have a sense of why this is the case?
	- It seems you did not adapt the same prompt used in the LiveCodeBench paper (Figure 1 looks different from C.2 in the LiveCodeBench paper). Why is this the case?
- Can you elaborate more on you instantiate "The original implementation from Kuhn et al."? Does it mean you use the `DeBERTa-large` to compute the semantic embedding of the program? 

Minors:
- "The NLG techniques proposed by ... where semantically equivalent programs are grouped together." => This is a confusing statement since Kuhn et al. and Abbasi et al. did not evaluation on those tasks whose output is a program. 

[1] Yingjie Fu, Jonathan Osei-Owusu, Angello Astorga, Zirui Neil Zhao, Wei Zhang, and Tao Xie. 2021. PaCon: a symbolic analysis approach for tactic-oriented clustering of programming submissions. In Proceedings of the 2021 ACM SIGPLAN International Symposium on SPLASH-E (SPLASH-E 2021). Association for Computing Machinery, New York, NY, USA, 32–42. https://doi.org/10.1145/3484272.3484963

[2] Zhiyuan Wang, Jinhao Duan, Lu Cheng, Yue Zhang, Qingni Wang, Xiaoshuang Shi, Kaidi Xu, Heng Tao Shen, and Xiaofeng Zhu. 2024. [ConU: Conformal Uncertainty in Large Language Models with Correctness Coverage Guarantees](https://aclanthology.org/2024.findings-emnlp.404/). In _Findings of the Association for Computational Linguistics: EMNLP 2024_, pages 6886–6898, Miami, Florida, USA. Association for Computational Linguistics.

[3] Xuezhi Wang, Jason Wei, Dale Schuurmans, Quoc V Le, Ed H. Chi, Sharan Narang, Aakanksha Chowdhery, and Denny Zhou. 2023. Self-Consistency Improves Chain of Thought Reasoning in Language Models. In The Eleventh International Conference on Learning Representations . Retrieved from https://openreview.net/forum?id=1PL1NIMMrw

[4] Xin Liu, Muhammad Khalifa, and Lu Wang. 2024. LitCab: Lightweight Language Model Calibration over Short- and Long-form Responses. In The Twelfth International Conference on Learning Representations. Retrieved from https://openreview.net/forum?id=jH67LHVOIO

[5] C. Chow, "On optimum recognition error and reject tradeoff," in IEEE Transactions on Information Theory, vol. 16, no. 1, pp. 41-46, January 1970, doi: 10.1109/TIT.1970.1054406.

[6] Yuxia Wang, Daniel Beck, Timothy Baldwin, and Karin Verspoor. 2022. [Uncertainty Estimation and Reduction of Pre-trained Models for Text Regression](https://aclanthology.org/2022.tacl-1.39/). _Transactions of the Association for Computational Linguistics_, 10:680–696.

[7] Marina Fomicheva, Shuo Sun, Lisa Yankovskaya, Frédéric Blain, Francisco Guzmán, Mark Fishel, Nikolaos Aletras, Vishrav Chaudhary, and Lucia Specia. 2020. [Unsupervised Quality Estimation for Neural Machine Translation](https://aclanthology.org/2020.tacl-1.35/). _Transactions of the Association for Computational Linguistics_, 8:539–555.

[8] Y. Huang et al., "Look Before You Leap: An Exploratory Study of Uncertainty Analysis for Large Language Models," in IEEE Transactions on Software Engineering, vol. 51, no. 2, pp. 413-429, Feb. 2025, doi: 10.1109/TSE.2024.3519464.



Review #207B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents new methods to estimate an LLM’s confidence in the code it generates. It leverages symbolic execution to cluster equivalent programs. It retrieves token probability distributions from the model and normalizes them into probability distributions over responses. Equivalent programs are treated effectively as the same program. Then it calculates either the semantic entropy or the mutual information with iterative prompting and uses the numbers as indicators of uncertainty. The evaluation shows that the calculated uncertainties have varying correlation with correctness and are effective in reducing false positives in code generation.

Comments for authors
--------------------
Strengths
+ Novel and interesting entropy perspective that can potentially provide more insight in LLM-based code generation
+ Paper is well structured and well motivated

Weaknesses
- Unclear if the proposed uncertain estimation performs better than majority voting for correctness
- The process to determine whether two traces from two code snippets are equivalent is confusing.
- Missing technical details in Sections 5 and 6
- Outdated language models in evaluation

Thank you for submitting your work to CAV 2025. This paper presents a novel and potentially impactful new perspective to code generation. I think estimating the LLMs’ confidence via the presented entropy-based analysis is intuitive and potentially complementary to LLM-based code generation, reducing false positives. The adaptation of semantic uncertainty estimation and mutual information estimation both make sense to me.

However, the results and discussions in Section 7.4-7.5 show that semantic uncertainty calculated via symbolic clustering is the most effective indicator for correctness. A very natural question is whether the entire information-theory-based analysis provides anything beyond simple majority voting. Let’s say we run the LLM $$n$$ times and return the generated code only when at least $$(n+1)/2$$ responses are semantically equivalent. Such majority voting can perfectly solve the motivating examples in Section 2. How does this perform in terms of false positive and false negative rates compared with `SE-CodeGen-Norm` and `SE-CodeGen-Uniform` in Table 3? Note that one can tune the threshold $$(n+1)/2$$ to balance between false positives and false negatives. The effectiveness of the proposed methods will be much more convincing if it significantly outperforms majority voting.

The paper is well structured yet there are several unclear parts in the technical sections. One key part is how exactly equivalence checking is performed. The paper says that “for each path constraint, the traces produced by both snippets must be identical meaning that there is no concrete counterexample input for which the execution of the two snippets diverges.” Does this assume some kind of control-flow isomorphism between the programs? Suppose there are two equivalent merge sort implementations, one with a recursive function (program A) and another with a nested while-loop (program B). For a program path in program A, how do you tell which path it corresponds to in program B? Actually I am not sure how to define a corresponding path in the first place. Sometimes a corresponding path may not exist. Consider two equivalent programs calculating the absolute value of an input number.

Program A
```
if (x >= 0):
    return x
else:
    return -x
```

Program B
```
if (x > 0):
    return x
else:
    return -x
```

The if-path `x >= 0` in program A does not perfectly match either the `if` or the `else` path in program B. Do the authors actually mean that for each *pair* of path constraints (`path_A` for program A and `path_B` for program B), there is no diverging counterexample? This seems to make more sense.

In Algorithm 1 and its description, I did not find what “invalid” means for a code snippet. Is a code snippet invalid when the symbolic execution engine throws an error? If yes, are those errors typically caused by the program being syntactically broken, semantically broken, or some limitation of the symbolic execution engine?

The “Generation” part of Section 5 needs more clarity on how the M code snippets are sampled. When reading Section 5 I was wondering whether the tool retrieves the raw token probability distribution from the model and performs sampling based on the distributions, or the tool just runs the model M times then somehow reconstructs the probability distribution. The paper should be self-contained—right now it just directs readers to find answers in [20]. Only when I reached Section 7.1 did I realize that the method does need access to the model’s probabilities, and when I reached Section 7.3 I further realized that the log probabilities are retrieved independently for each of the $$n$$ LLM responses before normalization. Looking back it seems my confusion partly comes from the description “... sampling M code snippets… from the LLM’s output distribution $$p(s | x)$$ for a given prompt $$x$$”, which could be interpreted as running some simulation script after retrieving the probabilities.

A similar lack of details is shown in Section 6. Does the k-th iterative prompt include all previous responses (from 1 to k - 1) or just the last response? Besides, how many LLM calls are made in total in “Iterative Prompting for Code Generation”? Is it $$n \cdot L$$ where $$n$$ is the number of responses and $$L$$ is the iterative prompt length? These are unclear to me without reading [3].

The LLMs used in the evaluation, codegen-6B-mono and gpt-3.5-turbo-instruct are outdated and considerably trails more recent and advanced LLMs in code generation tasks, casting doubt on the generality of the presented results. Specifically, the models were evaluated against LiveCodeBench [13], where the two models exhibit 14.7% and 47.2% pass rates on Easy problems. However, according to the online leaderboard https://livecodebench.github.io/leaderboard.html, the latest OpenAI O1/O3, DeepSeek R1, and Gemini models achieve 98%+ pass rates on the same problems. I understand that these models can be either proprietary or released too recently to set up experiments, but at least I would expect experiments with better open-weights models like Llama or Mistral. Note that the LiveCodeBench paper itself reported a 69.6% pass rate for Llama-3-70B-Instruct.

Minor issues:

End of Section 1. The false positive rate “0.02%” is not very meaningful by itself unless accompanied by a false negative rate (i.e.., “Less than X% of correct responses are rejected”). Right now this X number is not shown until Page 17.



Review #207C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper explores techniques for estimating LLM uncertainty in code generation. It uses symbolic reasoning to cluster programs based on semantic equivalence and adapts two techniques from Natural Language Generation (NLG) - one based on entropy and one on mutual information. It finds that semantic equivalence is a stronger indicator for a LLM’s uncertainty than log-probabilities. Finally, it defines an abstention policy, that is, a threshold for when a LLM should refrain from generating a response to avoid false positives.

Strengths:
+ The paper is well written and covers a relevant topic that many readers will appreciate. 
+ The application of techniques from NLG to the field of code generation is a novel contribution. 
+ The authors conducted a fine-grained analysis of different techniques. The observation that semantic equivalence is more relevant than log probabilities is insightful.
+ The high accuracy and low false positive rate achieved in the evaluation is notable. 

Weaknesses:
- The models used for evaluation are outdated. A more thorough comparison is needed.
- Verification/formal methods plays only a minor role, during equivalence clustering.

Comments for authors
--------------------
- In Sec 5, could you add a footnote that shows how the calculation of the probability of a snippet s according to the adjusted distribution simplifies for the uniform distribution?
- I found the notation in Sec 6 confusing. If I understand correctly, X_i denotes a cluster, not an individual program. Could you use C_i instead of X_i? The first equation on page 11 states “j \in S”, but S is only introduced a bit later, as “the set of clusters” (which should contain X_j not j?).
- Page 14: “as determined by the API’s ranking”. Could you elaborate?
- Page 15: Double check the “SE-CODEGEN-UNIFORM to be applied even when” sentence, something is off.
